A faster direct sampling algorithm for equilateral closed polygons and the probability of knotting

We present a faster direct sampling algorithm for random equilateral closed polygons in three-dimensional space. This method improves on the moment polytope sampling algorithm of Cantarella, Duplantier, Shonkwiler, and Uehara (2016) and has (expected) time per sample quadratic in the number of edges in the polygon. We use our new sampling method and a new code for computing invariants based on the Alexander polynomial to investigate the probability of finding unknots among equilateral closed polygons.

==> unknot-inverse-samples.tsv <==
EdgeCount	UnknotsFound	SamplesNeeded	SamplingTime	AlexTime	TotalSamples	BlockSize
16	600	608	0.025821	0.640166	10000	10000
18	600	609	0.002522	0.381608	10000	10000
20	600	623	0.003572	0.096563	10000	10000
22	600	635	0.002912	0.098401	10000	10000
24	600	630	0.003069	0.096715	10000	10000
26	600	633	0.002641	0.095112	10000	10000
29	600	646	0.003628	0.094803	10000	10000
32	600	640	0.00378	0.097367	10000	10000
35	600	658	0.00443	0.096013	10000	10000
39	600	655	0.006612	0.095077	10000	10000
43	600	667	0.00445	0.096707	10000	10000
48	600	690	0.004003	0.097412	10000	10000
53	600	706	0.006232	0.096779	10000	10000
58	600	729	0.006372	0.098236	10000	10000
64	600	744	0.008213	0.097015	10000	10000
71	600	766	0.009346	0.098775	10000	10000
78	600	790	0.015804	0.098321	10000	10000
86	600	795	0.014358	0.098827	10000	10000
95	600	823	0.01818	0.096451	10000	10000
105	600	871	0.019396	0.097366	10000	10000
116	600	891	0.020669	0.099514	10000	10000
128	600	981	0.023066	0.103777	10000	10000
141	600	1055	0.025682	0.114221	10000	10000
156	600	1062	0.029875	0.140069	10000	10000
172	600	1175	0.036033	0.161373	10000	10000
190	600	1160	0.042304	0.199881	10000	10000
210	600	1396	0.048076	0.241821	10000	10000
232	600	1438	0.056699	0.290134	10000	10000
256	600	1480	0.065178	0.362421	10000	10000
283	600	1827	0.079335	0.468838	10000	10000
312	600	2070	0.092892	0.569597	10000	10000
345	600	2280	0.114933	0.774494	10000	10000
380	600	2659	0.134185	0.931373	10000	10000
420	600	2984	0.152022	1.16364	10000	10000
464	600	3672	0.185611	1.38263	10000	10000
512	600	4907	0.235313	1.60319	10000	10000
565	600	6116	0.26734	1.83166	10000	10000
624	600	7370	0.307705	2.03409	10000	10000
689	600	8918	0.382038	2.1711	10000	10000
761	600	12932	0.854544	4.55332	20000	10000
840	600	16767	1.03539	4.71038	20000	10000
927	600	23369	1.84132	7.13834	30000	10000
1024	600	35727	3.05824	9.56596	40000	10000
1131	600	56280	5.53219	14.782	60000	10000
1248	600	84104	9.9398	23.4964	90000	10000
1378	600	151752	21.5764	45.373	160000	10000
1522	600	266550	44.2755	85.3042	270000	10000
1680	600	488632	96.942	174.658	490000	10000
1855	600	965029	233.403	399.569	970000	10000
2048	600	2006458	592.622	983.667	2010000	10000
2261	600	5108946	1819.2	2834.93	5110000	10000
2497	600	11743199	5079.27	7479.36	11750000	10000
2756	600	32644991	17163.5	23670.4	32650000	10000
3043	600	101595342	64826.5	83405.9	101600000	10000

